Mesh adaptivity driven by goal-oriented locally equilibrated superconvergent patch recovery

During the last decade there has been an increase on the use of goal-oriented error estimates which help to quantify and control the local error on a quantity of interest (QoI) that might result relevant for design purposes (e.g. the mean stress or mean displacement in a particular area, the stress intensity factor for fracture problems,...). Residual-based error estimators have been used to estimate the error in quantities of interest for finite element approximations. This work presents a recovery-based error estimation technique for QoI whose main characteristic is the use of an enhanced version of the Superconvergent Patch Recovery (SPR) technique developed by Zienkiewicz and Zhu. This enhanced version of the SPR technique, used to recover the primal and dual solutions, provides a nearly statically admissible stress field that results in accurate estimations of the error in the QoI.

==> Datos/CYLMeanDispGamma2.csv <==
dof,Qu,Norm,Qees,MOI,Qe,etaes,eta,theta,Efect0,thetaQoI,E2,E3,E4,Eta2,Eta3,Eta4
4.8800000000000e+002,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16
9.4000000000000e+002,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16
2.9380000000000e+003,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16
1.1036000000000e+004,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16
4.1930000000000e+004,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16


==> Datos/CYLMeanDispGammaSPR.csv <==
dof,Qu,Norm,Qees,MOI,Qe,etaes,eta,theta,Efect0,thetaQoI,E2,E3,E4,Eta2,Eta3,Eta4
4.8800000000000e+002,-7.1066666666667e-003,-7.0277434197380e-003,-8.8102384055758e-005,-7.1158458037938e-003,-7.8923246928670e-005,1.2397145974075e-002,1.1105522550939e-002,1.1163046058582e+000,9.8889447744906e-001,1.0012916234231e+000,1.1163046058582e+000,1.1163046058582e+000,1.1163046058582e+000,1.2397145974075e-002,1.2397145974075e-002,1.2397145974075e-002
9.8400000000000e+002,-7.1066666666667e-003,-7.0901254284941e-003,-1.6774168481808e-005,-7.1068995969759e-003,-1.6541238172571e-005,2.3603426569148e-003,2.3275663469847e-003,1.0140817940475e+000,9.9767243365302e-001,1.0000327763099e+000,1.0140817940475e+000,1.0140817940475e+000,1.0140817940475e+000,2.3603426569148e-003,2.3603426569148e-003,2.3603426569148e-003
3.8260000000000e+003,-7.1066666666667e-003,-7.1032024332485e-003,-3.5231341203040e-006,-7.1067255673688e-003,-3.4642334181987e-006,4.9575057978011e-004,4.8746248848950e-004,1.0170025211915e+000,9.9951253751151e-001,1.0000082880913e+000,1.0170025211915e+000,1.0170025211915e+000,1.0170025211915e+000,4.9575057978011e-004,4.9575057978012e-004,4.9575057978011e-004
1.6682000000000e+004,-7.1066666666667e-003,-7.1059248029036e-003,-7.4552011421911e-007,-7.1066703230178e-003,-7.4186376307003e-007,1.0490433126911e-004,1.0438983532880e-004,1.0049286018958e+000,9.9989561016467e-001,1.0000005144959e+000,1.0049286018958e+000,1.0049286018958e+000,1.0049286018958e+000,1.0490433126911e-004,1.0490433126911e-004,1.0490433126911e-004
7.3176000000000e+004,-7.1066666666667e-003,-7.1065039930075e-003,-1.6303118981667e-007,-7.1066670241973e-003,-1.6267365918199e-007,2.2940598942308e-005,2.2890289753563e-005,1.0021978397516e+000,9.9997710971025e-001,1.0000000503092e+000,1.0021978397516e+000,1.0021978397516e+000,1.0021978397516e+000,2.2940598942308e-005,2.2940598942308e-005,2.2940598942308e-005


==> Datos/CYLMeanDispInternalBoundary/CYLMeanDispGamma.csv <==
dof,Qu,Norm,Qees,MOI,Qe,etaes,eta,theta,Efect0,thetaQoI,E2,E3,E4,Eta2,Eta3,Eta4
4.8800000000000e+002,-7.1066666666667e-003,-7.0277434197380e-003,-7.7618406019885e-005,-7.1053618257579e-003,-7.8923246928670e-005,1.0921914543136e-002,1.1105522550939e-002,9.8346696366959e-001,9.8889447744906e-001,9.9981639199220e-001,9.8346696366959e-001,9.8346696366959e-001,9.8346696366959e-001,1.0921914543136e-002,1.0921914543136e-002,1.0921914543136e-002
9.9600000000000e+002,-7.1066666666667e-003,-7.0904518228078e-003,-1.5980343672962e-005,-7.1064321664808e-003,-1.6214843858835e-005,2.2486412297789e-003,2.2816384416747e-003,9.8553793129835e-001,9.9771836155833e-001,9.9996700278810e-001,9.8553793129835e-001,9.8553793129835e-001,9.8553793129835e-001,2.2486412297789e-003,2.2486412297789e-003,2.2486412297789e-003
3.8260000000000e+003,-7.1066666666667e-003,-7.1032029159536e-003,-3.4489365623869e-006,-7.1066518525160e-003,-3.4637507130486e-006,4.8531002284993e-004,4.8739456562597e-004,9.9572308982690e-001,9.9951260543437e-001,9.9999791545722e-001,9.9572308982690e-001,9.9572308982690e-001,9.9572308982690e-001,4.8531002284993e-004,4.8531002284993e-004,4.8531002284993e-004
1.6466000000000e+004,-7.1066666666667e-003,-7.1059162027842e-003,-7.4987242837513e-007,-7.1066660752126e-003,-7.5046388243842e-007,1.0551675821414e-004,1.0559998345756e-004,9.9921188204106e-001,9.9989440001654e-001,9.9999991677476e-001,9.9921188204106e-001,9.9921188204106e-001,9.9921188204106e-001,1.0551675821414e-004,1.0551675821414e-004,1.0551675821414e-004
7.2094000000000e+004,-7.1066666666667e-003,-7.1065021167842e-003,-1.6458470488230e-007,-7.1066667014891e-003,-1.6454988244034e-007,2.3159198623213e-005,2.3154298654832e-005,1.0002116224055e+000,9.9997684570135e-001,1.0000000049000e+000,1.0002116224055e+000,1.0002116224055e+000,1.0002116224055e+000,2.3159198623213e-005,2.3159198623213e-005,2.3159198623213e-005


==> Datos/CYLMeanDispSPR.csv <==
dof,Qu,Norm,Qees,MOI,Qe,etaes,eta,theta,Efect0,thetaQoI,E2,E3,E4,Eta2,Eta3,Eta4,GOA_UB,GOA_LB
5.2800000000000e+002,2.2382392917412e-003,2.2215739465489e-003,1.9430231219425e-005,2.2410041777683e-003,1.6665345192324e-005,8.6810339230126e-003,7.4457388241808e-003,1.1659063160824e+000,9.9255426117582e-001,1.0012352950988e+000,1.6449262784229e+000,3.8134920784419e+000,6.4841654122509e+000,1.2247691454169e-002,2.8394266024161e-002,4.8279402152407e-002,3.8250358641666e+000,-2.6591295480842e+000
1.1530000000000e+003,2.2382392917412e-003,2.2367264309726e-003,1.5410245665969e-006,2.2382674555392e-003,1.5128607685389e-006,6.8849857666386e-004,6.7591556189775e-004,1.0186162524958e+000,9.9932408443810e-001,1.0000125830148e+000,4.3106597714377e+000,1.2062670986570e+001,2.2001150443657e+001,2.9136420215613e-003,8.1533470378750e-003,1.4870919964521e-002,1.1509883348076e+001,-1.0491267095580e+001
4.4000000000000e+003,2.2382392917412e-003,2.2377973463501e-003,4.6106537772912e-007,2.2382584117278e-003,4.4194539107261e-007,2.0599467600734e-004,1.9745225307381e-004,1.0432632335187e+000,9.9980254774693e-001,1.0000085424229e+000,3.4572885881562e+000,9.4985420865257e+000,1.8368770718492e+001,6.8264942125780e-004,1.8755085359009e-003,3.6269551645624e-003,9.7060169760054e+000,-8.6627537424867e+000
1.7702000000000e+004,2.2382392917412e-003,2.2381495620772e-003,8.9886702126674e-008,2.2382394487793e-003,8.9729663962489e-008,4.0159558657711e-005,4.0089397185359e-005,1.0017501254017e+000,9.9995991060281e-001,1.0000000701615e+000,3.9588974943829e+000,1.1127115765852e+001,2.1717432497527e+001,1.5870981406844e-004,4.4607936346472e-004,8.7063877723959e-004,1.1359591311464e+001,-1.0357841186063e+001
7.2748000000000e+004,2.2382392917412e-003,2.2382162322416e-003,2.2753833686468e-008,2.2382389860753e-003,2.3059499560697e-008,1.0165952215398e-005,1.0302517539471e-005,9.8674447060637e-001,9.9998969748246e-001,9.9999986343468e-001,3.5004475772465e+000,9.9468676808296e+000,1.9338064857094e+001,3.6063422560582e-005,1.0247777874455e-004,1.9923075236965e-004,1.0162404663850e+001,-9.1756601932440e+000


==> Datos/CYLMeanSigGammaSPR.csv <==
dof,Qu,Norm,Qees,MOI,Qe,etaes,eta,theta,Efect0,thetaQoI,E2,E3,E4,Eta2,Eta3,Eta4,meanD,sigD
1.6400000000000e+002,1.0000000000000e+000,1.4227986903130e+000,1.3529623233453e-001,1.5580949226475e+000,4.2427618222887e-001,1.3529623233453e-001,4.2427618222887e-001,3.1888717302906e-001,1.4227986903130e+000,1.5580949226475e+000,3.1888717302906e-001,3.1888717302906e-001,3.1888717302906e-001,1.3529623233453e-001,1.3529623233453e-001,1.3529623233453e-001,4.6360924978053e+000,9.9749438742129e+000
2.6200000000000e+002,1.0000000000000e+000,1.0189626030238e+000,1.8137257098176e-002,1.0370998601220e+000,1.9160020825207e-002,1.8137257098176e-002,1.9160020825207e-002,9.4661990525159e-001,1.0189626030238e+000,1.0370998601220e+000,9.4661990525159e-001,9.4661990525159e-001,9.4661990525159e-001,1.8137257098176e-002,1.8137257098176e-002,1.8137257098176e-002,4.5114905761216e-001,7.8962340431082e-001
7.3200000000000e+002,1.0000000000000e+000,1.0090395742653e+000,5.1296651860080e-003,1.0141692394513e+000,9.0293505748218e-003,5.1296651860080e-003,9.0293505748218e-003,5.6811009202722e-001,1.0090395742653e+000,1.0141692394513e+000,5.6811009202722e-001,5.6811009202722e-001,5.6811009202722e-001,5.1296651860080e-003,5.1296651860080e-003,5.1296651860080e-003,2.1686596126740e+000,6.7808821905244e+000
2.1180000000000e+003,1.0000000000000e+000,1.0014431373669e+000,1.2105357672242e-003,1.0026536731341e+000,1.4431713208511e-003,1.2105357672242e-003,1.4431713208511e-003,8.3880253836415e-001,1.0014431373669e+000,1.0026536731341e+000,8.3880253836415e-001,8.3880253836415e-001,8.3880253836415e-001,1.2105357672242e-003,1.2105357672242e-003,1.2105357672242e-003,4.1602578136353e-001,1.5499733669291e+000


==> Datos/CYLMeanStressSPR.csv <==
dof,Qu,Norm,Qees,MOI,Qe,etaes,eta,theta,Efect0,thetaQoI,E2,E3,E4,Eta2,Eta3,Eta4,GOA_UB,GOA_LB
5.2800000000000e+002,6.6666666666667e-002,6.8405589320404e-002,-1.7244705602729e-003,6.6681118760131e-002,-1.7389226537374e-003,-2.5867058404093e-002,-2.6083839806060e-002,9.9168905331505e-001,1.0260838398061e+000,1.0002167814020e+000,3.5493306496966e+000,9.7777693718493e+000,3.9698673717870e+001,9.2580172085428e-002,2.5504176995592e-001,1.0354938457700e+000,-1.9353492332278e+001,2.0345181385593e+001
1.3790000000000e+003,6.6666666666667e-002,6.6981393088993e-002,-4.6315597447921e-004,6.6518237114514e-002,-3.1472642232620e-004,-6.9473396171881e-003,-4.7208963348930e-003,1.4716145249450e+000,1.0047208963349e+000,9.9777355671770e-001,6.5837075878131e+000,1.6451519378941e+001,7.7385944882223e+001,3.1081001021314e-002,7.7665917539466e-002,3.6533102356672e-001,-3.7957165178639e+001,3.9428779703584e+001
4.3670000000000e+003,6.6666666666667e-002,6.6759576318809e-002,-4.0570301753488e-005,6.6719006017055e-002,-9.2909652142106e-005,-6.0855452630232e-004,-1.3936447821316e-003,4.3666401518149e-001,1.0013936447821e+000,1.0007850902558e+000,6.6451216426022e+000,1.6355901142847e+001,1.1580721413482e+002,9.2609391038423e-003,2.2794316284789e-002,1.6139411971218e-001,-5.7685275059817e+001,5.8121939074998e+001
1.5112000000000e+004,6.6666666666667e-002,6.6672218939206e-002,-8.9999187682447e-006,6.6663219020438e-002,-5.5522725391777e-006,-1.3499878152367e-004,-8.3284088087665e-005,1.6209432632746e+000,1.0000832840881e+000,9.9994828530656e-001,2.6338077203697e+001,6.6932734138072e+001,5.4995417129613e+002,2.1935427418924e-003,5.5744317259035e-003,4.5802431646406e-002,-2.7416661401643e+002,2.7578755727970e+002
5.5484000000000e+004,6.6666666666667e-002,6.6664688257635e-002,-5.6616893080662e-007,6.6664122088705e-002,1.9784090313363e-006,-8.4925339620993e-006,2.9676135470044e-005,-2.8617385072500e-001,9.9997032386453e-001,9.9996183133057e-001,1.7973949897441e+001,4.7116219617509e+001,5.9034068768416e+002,5.3339737208826e-004,1.3982273162056e-003,1.7519030221194e-002,2.9502725691672e+002,-2.9531343076744e+002


==> Datos/CYLMeanUGammaSPR.csv <==
dof,Qu,Norm,Qees,MOI,Qe,etaes,eta,theta,Efect0,thetaQoI,E2,E3,E4,Eta2,Eta3,Eta4,meanD,sigD
1.8000000000000e+002,2.4266666666667e-003,2.3642837534655e-003,5.3236281194975e-005,2.4175200346605e-003,6.2382913201173e-005,2.1938027964962e-002,2.5707244451033e-002,8.5337921015805e-001,9.7429275554897e-001,9.9623078351393e-001,8.5337921015805e-001,8.5337921015805e-001,8.5337921015805e-001,2.1938027964962e-002,2.1938027964962e-002,2.1938027964962e-002,8.0706666888880e-001,1.2968042908659e+000
3.7000000000000e+002,2.4266666666667e-003,2.4135618115203e-003,1.2706183546699e-005,2.4262679950670e-003,1.3104855146346e-005,5.2360646483648e-003,5.4003523954722e-003,9.6957832839851e-001,9.9459964760453e-001,9.9983571225289e-001,9.6957832839851e-001,9.6957832839851e-001,9.6957832839851e-001,5.2360646483648e-003,5.2360646483648e-003,5.2360646483649e-003,2.8112156554372e-001,5.4797318573156e-001
1.1180000000000e+003,2.4266666666667e-003,2.4230754115483e-003,3.4987330172431e-006,2.4265741445655e-003,3.5912551183703e-006,1.4417855840287e-003,1.4799128235042e-003,9.7423683417702e-001,9.9852008717650e-001,9.9996187276052e-001,9.7423683417702e-001,9.7423683417702e-001,9.7423683417702e-001,1.4417855840287e-003,1.4417855840287e-003,1.4417855840287e-003,1.3898424019459e-001,3.5279285880117e-001
3.9920000000000e+003,2.4266666666667e-003,2.4257699684281e-003,8.8271941320729e-007,2.4266526878413e-003,8.9669823859348e-007,3.6375799994806e-004,3.6951850491489e-004,9.8441078081283e-001,9.9963048149509e-001,9.9999423949503e-001,9.8441078081283e-001,9.8441078081283e-001,9.8441078081283e-001,3.6375799994806e-004,3.6375799994806e-004,3.6375799994806e-004,7.6052353000092e-002,3.6325199430870e-001


==> Datos/CYLMeanUGammaSPRUniform.csv <==
dof,Qu,Norm,Qees,MOI,Qe,etaes,eta,theta,Efect0,thetaQoI,E2,E3,E4,Eta2,Eta3,Eta4
1.3400000000000e+002,-7.1066666666667e-003,-6.8394450051457e-003,-3.5071420394482e-004,-7.1901592090906e-003,-2.6722166152092e-004,4.9350028697676e-002,3.7601547118328e-002,1.3124467602989e+000,9.6239845288167e-001,1.0117484815793e+000,1.3124467602989e+000,1.3124467602989e+000,1.3124467602989e+000,4.9350028697676e-002,4.9350028697676e-002,4.9350028697676e-002
4.5200000000000e+002,-7.1066666666667e-003,-7.0262964419252e-003,-9.6304083053455e-005,-7.1226005249786e-003,-8.0370224741473e-005,1.3551231198891e-002,1.1309131061183e-002,1.1982557391526e+000,9.8869086893882e-001,1.0022421001377e+000,1.1982557391526e+000,1.1982557391526e+000,1.1982557391526e+000,1.3551231198891e-002,1.3551231198891e-002,1.3551231198891e-002
1.6280000000000e+003,-7.1066666666667e-003,-7.0851356331843e-003,-2.2927769192324e-005,-7.1080634023766e-003,-2.1531033482351e-005,3.2262339388824e-003,3.0296951429200e-003,1.0648708159373e+000,9.9697030485708e-001,1.0001965387960e+000,1.0648708159373e+000,1.0648708159373e+000,1.0648708159373e+000,3.2262339388824e-003,3.2262339388824e-003,3.2262339388824e-003
6.1960000000000e+003,-7.1066666666667e-003,-7.1011091328095e-003,-5.6673023717161e-006,-7.1067764351812e-003,-5.5575338571380e-006,7.9746281027900e-004,7.8201695925956e-004,1.0197512992993e+000,9.9921798304074e-001,1.0000154458510e+000,1.0197512992993e+000,1.0197512992993e+000,1.0197512992993e+000,7.9746281027900e-004,7.9746281027900e-004,7.9746281027900e-004


==> Datos/LSHPM1SPR.csv <==
dof,theta_p,theta,Kp_1,Kp_2,Kp_(FU),Kd_1,Kd_2,Qees,Qe,thetaQoI,theta2,theta3,theta4,Eta2,Eta3,Eta4 ,etaes,eta
1.1010000000000e+003,8.9785098345647e-001,8.7073029738040e-001,0.0000000000000e+000,0.0000000000000e+000,9.9043324898810e-001,0.0000000000000e+000,0.0000000000000e+000,8.3300599535559e-003,9.5667510119000e-003,9.9876330894166e-001,1.1534961541891e+000,3.4659117605603e+000,1.0591162304482e+001,1.1035210500311e-002,3.3157514842496e-002,1.0132301269360e-001,0.00834037442002439,0.0095667510119
3.1970000000000e+003,9.7104591551017e-001,9.8011805804166e-001,0.0000000000000e+000,0.0000000000000e+000,9.9784728383980e-001,0.0000000000000e+000,0.0000000000000e+000,2.1099159824457e-003,2.1527161601955e-003,9.9995719982225e-001,1.9262305579116e+000,4.3827354008959e+000,1.4671148203952e+001,4.1466276502788e-003,9.4347853233695e-003,3.1582817827270e-002,0.00211000629109002,0.0021527161601955
1.1103000000000e+004,9.8961038173081e-001,9.4766857311109e-001,0.0000000000000e+000,0.0000000000000e+000,9.9947415042112e-001,0.0000000000000e+000,0.0000000000000e+000,4.9833112008598e-004,5.2584957887758e-004,9.9997248154121e-001,2.1099910067182e+000,4.4204043082290e+000,1.6784819096359e+001,1.1095378823182e-003,2.3244677439509e-003,8.8262900533569e-003,0.000498344833767753,0.00052584957887758
4.0875000000000e+004,9.9442046111986e-001,9.7251849929232e-001,0.0000000000000e+000,0.0000000000000e+000,9.9986916579109e-001,0.0000000000000e+000,0.0000000000000e+000,1.2723868850484e-004,1.3083420890958e-004,9.9999640447960e-001,2.0549231449821e+000,4.1629989791139e+000,1.7321237860231e+001,2.6885424404372e-004,5.4466267812376e-004,2.2662104527780e-003,0.000127239145995786,0.00013083420890958


==> Datos/LSHPM1SPRCXnoE0.csv <==
dof,theta_p,theta,Kp_1,Kp_2,Kp_(FU),Kd_1,Kd_2,Qees,Qe,thetaQoI,theta2,theta3,theta4,Eta2,Eta3,Eta4 ,etaes,eta
1101,0.9575703253458,0.94684624057985,0.9904332489882,0.0000000000028722232380519,0.99043324898818,148.18190286312,0,0.0090582422301033,0.0095667510118179,0.99949149121829,1.1737128517536,2.9791026107653,8.2126279518238,0.011228618612097,0.028500332915849,0.078568166767795,0.0095667510118179,0.00906285076930688
3011,0.98480716693332,1.0098532507349,0.99775330725819,0.00000000000010409636378975,0.99775330725817,148.12727724384,0,0.0022688299687394,0.0022466927418298,1.0000221372269,1.5506433603493,3.9447638412866,13.118134109892,0.0034838191828633,0.008862672290451,0.029472416691044,0.0022466927418298,0.00226877974424739
10437,0.99428412517323,1.0182292283847,0.99946295562788,0.000000011636462571293,0.99946295562787,147.93550519495,0,0.00054683427664059,0.00053704437212831,1.0000097899045,1.8712564693774,4.3348391909743,15.977535712869,0.0010049477556878,0.002328000991594,0.0085806456350755,0.00053704437212831,0.000546828923237648
37167,0.9950052046932,1.0075222868306,0.99986327902291,0,0.99986327902293,147.90725218262,0,0.00013774943147469,0.0001367209770694,1.0000010284544,2.0061777172108,4.5487064601554,17.652330072544,0.00027428657767193,0.00062190359163436,0.0024134438150699,0.0001367209770694,0.000137749289805826


==> Datos/LSHPM2SPR.csv <==
dof,theta_p,theta,Kp_1,Kp_2,Kp_(FU),Kd_1,Kd_2,Qees,Qe,thetaQoI,theta2,theta3,theta4,Eta2,Eta3,Eta4 ,etaes,eta
1.1010000000000e+003,8.9785098345647e-001,7.5294844440159e-001,0.0000000000000e+000,0.0000000000000e+000,9.9820228433630e-001,0.0000000000000e+000,0.0000000000000e+000,1.3535872124605e-003,1.7977156637016e-003,9.9955587154876e-001,1.6952171276329e+001,6.4499875086330e+001,2.2367806680632e+002,3.0475183837209e-002,1.1595243574949e-001,4.0210956432421e-001,0.00135418864616661,0.0017977156637016
3.1970000000000e+003,9.7104591551017e-001,6.1863505365115e-001,0.0000000000000e+000,0.0000000000000e+000,9.9960806844995e-001,0.0000000000000e+000,0.0000000000000e+000,2.4246259549456e-004,3.9193155005290e-004,9.9985053104544e-001,2.6392575129830e+001,6.9920553805203e+001,2.5666978503512e+002,1.0344082880522e-002,2.7404071033431e-002,1.0059698670056e-001,0.000242498841542886,0.0003919315500529
1.1103000000000e+004,9.8961038173081e-001,7.4187662700496e-001,0.0000000000000e+000,0.0000000000000e+000,9.9989381969054e-001,0.0000000000000e+000,0.0000000000000e+000,7.8772689839552e-005,1.0618030946408e-004,9.9997259238038e-001,2.5562321588394e+001,6.1028237749717e+001,2.4323449697453e+002,2.7142152168759e-003,6.4799971703122e-003,2.5826714161094e-002,0.0000787748488706455,0.00010618030946408
4.0875000000000e+004,9.9442046111986e-001,8.6104327212257e-001,0.0000000000000e+000,0.0000000000000e+000,9.9997518762853e-001,0.0000000000000e+000,0.0000000000000e+000,2.1364525523861e-005,2.4812371474892e-005,9.9999655215405e-001,2.6337839961582e+001,6.0220796068223e+001,2.6061973592784e+002,6.5350426897302e-004,1.4942207625584e-003,6.4665937015298e-003,0.0000213645991857077,0.000024812371474892


==> Datos/LSHPM2SPRCXnoE0.csv <==
dof,theta_p,theta,Kp_1,Kp_2,Kp_(FU),Kd_1,Kd_2,Qees,Qe,thetaQoI,theta2,theta3,theta4,Eta2,Eta3,Eta4 ,etaes,eta
1101,0.97952683487796,0.79075121818635,0,0.99820228433343,0.99820228433343,0,1224.1976922439,0.0014215458532925,0.0017977156665695,0.99962383018672,1.8557730211451,13.511729920024,28.414871787215,0.0033361522337096,0.024290248559683,0.051081860175441,0.0017977156665695,0.00142208079716043
3005,0.98692032966287,1.0448632998733,0,0.9995805204927,0.99958052049269,0.0000000000024302966906372,1213.9501029292,0.00043829874223463,0.00041947950730759,1.0000188192349,4.009643652335,16.98921963423,43.373753277761,0.0016819633437605,0.0071266294817073,0.018194400655036,0.00041947950730759,0.000438290493942859
9919,0.98763381421082,1.1720078071757,0,0.99992957168483,0.99992957168483,0.0016516319955288,1214.4433137997,0.000082542535222753,0.000070428315167681,1.0000121142201,8.1829629813459,25.428219479997,68.786543632765,0.0005763122958557,0.0017908666556902,0.0048445203742638,0.000070428315167681,0.0000825415352964309
33985,0.98788494318209,1.0869865331977,0,0.999977492705,0.99997749270499,0.00032802003143285,1214.6041112503,0.000024465126576471,0.000022507295011742,1.0000019578316,7.6848889503871,21.704178929849,61.611833515595,0.00017296606273884,0.00048850235816175,0.0013867157131498,0.000022507295011742,0.0000244650786779677


==> Datos/LSHP_MI.csv <==
dof,theta_p,theta,Kp_1,Kp_2,Kp_(FU),Kd_1,Kd_2,Qees,Qe,thetaQoI,theta2,theta3,theta4,Eta2,Eta3,Eta4 ,etaes,eta
1.1070000000000E+03,9.5457070515252E-01,8.6807537660079E-01,9.8776029252213E-01,1.9475644815092E-14,9.9043324899122E-01,1.1286245320961E+02,4.9950543328545E-11,8.3046609847964E-03,9.5667510087842E-03,9.9873790997601E-01,1.1303611247366E+00,2.6152629945911E+00,6.6071038201477E+00,1.0813883430364E-02,2.5019569891740E-02,6.3208517136540E-02,8.3046609847964E-01,9.5667510087842E-01
2.9550000000000E+03,9.8369403391744E-01,1.0043225259068E+00,9.9695750340354E-01,1.5753839603667E-14,9.9789386887223E-01,1.1445267054581E+02,2.4697342274017E-13,2.1152349341309E-03,2.1061311277681E-03,1.0000091038064E+00,1.6586917119579E+00,4.0424323963440E+00,1.2460635306319E+01,3.4934222459255E-03,8.5138927018384E-03,2.6243731890405E-02,2.1152349341309E-01,2.1061311277681E-01
1.0335000000000E+04,9.9271503788955E-01,9.9044625566579E-01,9.9924312392211E-01,0.0000000000000E+00,9.9947952069922E-01,1.1493134213645E+02,1.2613809661785E-05,5.1550677460495E-04,5.2047930077581E-04,9.9999502747383E-01,1.9086605397494E+00,4.5038392088955E+00,1.6185301375847E+01,9.9341830314716E-04,2.3441550822526E-03,8.4241143429467E-03,5.1550677460495E-02,5.2047930077581E-02
3.7177000000000E+04,9.9452312998818E-01,9.9528650203947E-01,9.9981219345134E-01,0.0000000000000E+00,9.9986741134154E-01,1.1506351628244E+02,0.0000000000000E+00,1.3196370209307E-04,1.3258865846433E-04,9.9999937504363E-01,1.9725779298674E+00,4.4154192643263E+00,1.7436659975380E+01,2.6154146143746E-04,5.8543451681458E-04,2.3119033542343E-03,1.3196370209307E-02,1.3258865846433E-02

==> Datos/LSHP_MII.csv <==
dof,theta_p,theta,Kp_1,Kp_2,Kp_(FU),Kd_1,Kd_2,Qees,Qe,thetaQoI,theta2,theta3,theta4,Eta2,Eta3,Eta4 ,etaes,eta
1.1070000000000E+03,9.7627452764730E-01,9.4999310233527E-01,0.0000000000000E+00,9.9886702797462E-01,9.9820228433797E-01,1.0649006939019E-10,7.8125779100932E+02,1.7078174788900E-03,1.7977156620315E-03,9.9991010181686E-01,2.3489820571068E+00,1.0836682628561E+01,2.1293372557987E+01,4.2228018338918E-03,1.9481274085829E-02,3.8279429344963E-02,1.7078174788900E-01,1.7977156620315E-01
2.9410000000000E+03,9.8390688916030E-01,1.0509198743361E+00,0.0000000000000E+00,9.9983535242805E-01,9.9957645017089E-01,4.5463095849384E-12,7.9096344925771E+02,4.4511693318323E-04,4.2354982910986E-04,1.0000215671041E+00,4.3185092724068E+00,1.3786569570491E+01,3.3706603612776E+01,1.8291038643373E-03,5.8392991855926E-03,1.4276426200065E-02,4.4511693318323E-02,4.2354982910986E-02
9.7430000000000E+03,9.8610212682402E-01,9.8645853789356E-01,0.0000000000000E+00,9.9995486932656E-01,9.9989906813187E-01,7.3272906539664E-05,7.9354884005480E+02,9.9565103059740E-05,1.0093186812732E-04,9.9999863323493E-01,5.3452331039567E+00,1.6189977195862E+01,4.5120999684304E+01,5.3950436275834E-04,1.6340846433170E-03,4.5541467899090E-03,9.9565103059740E-03,1.0093186812732E-02
3.4651000000000E+04,9.8803886547434E-01,1.0250426965103E+00,0.0000000000000E+00,9.9998390211283E-01,9.9997360080330E-01,1.3946506018530E-06,7.9390529075405E+02,2.7060303772781E-05,2.6399196701665E-05,1.0000006611071E+00,5.6645195092175E+00,1.5391862961893E+01,4.7348817265272E+01,1.4953876474425E-04,4.0633281793610E-04,1.2499707405771E-03,2.7060303772781E-03,2.6399196701665E-03

==> Datos/LSHP_MIISPR.csv <==
dof,theta_p,theta,Kp_1,Kp_2,Kp_(FU),Kd_1,Kd_2,Qees,Qe,thetaQoI,theta2,theta3,theta4,Eta2,Eta3,Eta4 
1.1070000000000e+003,1.1085512189064e+000,8.6762974669801e-001,0.0000000000000e+000,0.0000000000000e+000,9.9820228433797e-001,0.0000000000000e+000,0.0000000000000e+000,1.5597515844834e-003,1.7977156620315e-003,9.9976203592245e-001,2.5891939570565e+000,1.9666743960397e+001,4.8705446156375e+001,4.6546345286376e-003,3.5355213638768e-002,8.7558543381546e-002
2.9190000000000e+003,1.0448994238538e+000,3.0279013506039e-001,0.0000000000000e+000,0.0000000000000e+000,9.9961174036533e-001,0.0000000000000e+000,0.0000000000000e+000,1.1756118722142e-004,3.8825963467393e-004,9.9972930155255e-001,6.7441932772513e+000,2.2194720162552e+001,6.3501703467887e+001,2.6184980179959e-003,8.6173139420023e-003,2.4655148189614e-002
9.1090000000000e+003,1.0111175037846e+000,5.7584277273414e-001,0.0000000000000e+000,0.0000000000000e+000,9.9989172355531e-001,0.0000000000000e+000,0.0000000000000e+000,6.2350208131268e-005,1.0827644468858e-004,9.9995407376344e-001,6.7150198050070e+000,1.9245388006939e+001,5.9335355088329e+001,7.2707847049957e-004,2.0838221900436e-003,6.4246212932988e-003
3.1549000000000e+004,1.0018687086549e+000,8.0050074687883e-001,0.0000000000000e+000,0.0000000000000e+000,9.9997385650490e-001,0.0000000000000e+000,0.0000000000000e+000,2.0927887351614e-005,2.6143495097553e-005,9.9999478439225e-001,6.7825323340101e+000,1.8083809778888e+001,5.7830107147661e+001,1.7731910082318e-004,4.7277399229944e-004,1.5118811227058e-003


==> Datos/LSHP_MISPR.csv <==
dof,theta_p,theta,Kp_1,Kp_2,Kp_(FU),Kd_1,Kd_2,Qees,Qe,thetaQoI,theta2,theta3,theta4,Eta2,Eta3,Eta4 
1.1070000000000e+003,1.0694802391928e+000,1.2225489686642e+000,0.0000000000000e+000,0.0000000000000e+000,9.9043324899122e-001,0.0000000000000e+000,0.0000000000000e+000,1.1695821579257e-002,9.5667510087842e-003,1.0021290705705e+000,1.7411282133569e+000,4.6783973717647e+000,1.5953752794800e+001,1.6656940091555e-002,4.4757062775824e-002,1.5262558064355e-001
2.8510000000000e+003,1.0547626725360e+000,1.1062165680735e+000,0.0000000000000e+000,0.0000000000000e+000,9.9768372829181e-001,0.0000000000000e+000,0.0000000000000e+000,2.5622981397573e-003,2.3162717081878e-003,1.0002460264316e+000,2.1060568092921e+000,5.0999376989359e+000,1.9412707699719e+001,4.8781998031997e-003,1.1812841405566e-002,4.4965105624180e-002
9.5770000000000e+003,1.0207791338212e+000,9.9697569676444e-001,0.0000000000000e+000,0.0000000000000e+000,9.9943756417955e-001,0.0000000000000e+000,0.0000000000000e+000,5.6073484397400e-004,5.6243582044557e-004,9.9999829902353e-001,2.1348868800890e+000,4.7437122978838e+000,1.9486900884144e+001,1.2007368539613e-003,2.6680337182180e-003,1.0960131086715e-002
3.4483000000000e+004,8.7425956621057e-001,1.0080109423887e+000,0.0000000000000e+000,0.0000000000000e+000,9.9986500111757e-001,0.0000000000000e+000,0.0000000000000e+000,1.3608035070211e-004,1.3499888243240e-004,1.0000010814683e+000,2.1505955169853e+000,4.6726979086438e+000,2.0804887234859e+001,2.9032799135715e-004,6.3080899561114e-004,2.8086365258381e-003


==> Datos/Q4_h.dat <==
NDOF2     	NDOF3					  NormEx2						  NormEx3        		  Norm2	    				  Norm3                Err2						        Err3                  MOI2						       MOI3							         ErrEx2						          ErrEx3                  Efect2						       Efect3                   Efect02  					  Efect03						      Efect22  					  Efect23             Convrate2       Convrate3     RErr2	            RErr3	              RErrEx2	          RErrEx3                                               
528         528       		  0.002238239291713   0.066666666666666   0.002221573247028   0.068405552315123    0.016719961169703e-3   -0.001687559983568    0.002238293208197      0.066717992331555    	   0.016666044685352e-3       -0.001738885648457      1.003235109791710        0.970483588190622        0.992553948656403   1.026083284726856       1.000024088793611   1.000769884973339   {}              {}            0.007470140137209	0.025313399753520	0.007446051343597	0.026083284726855
1711				2024		 	  	  0.002238239291713   0.066666666666666   0.002236936633140   0.066692662024493    0.001376839770105e-3   -0.000035966104221    0.002238313472910      0.066656695920272    	   0.001302658573074e-3       -0.000025995357827      1.056946001480704        1.383558728473321        0.999417998523260   1.000389930367405       1.000033142656956   0.999850438804085   1.566396665     0.871285056   0.000615144133696	0.000539491563315	0.000582001476740	0.000389930367405
11488				11431	  			  0.002238239291713   0.066666666666666   0.002238069983013   0.066664227019760    0.000177702933878e-3   +0.000002419109750    0.002238247685946      0.066666646129509    	   0.000169308700408e-3       +0.000002439646906      1.049579457228056        0.991581914312423        0.999924356300493   0.999963405296403       1.000003750373564   0.999999691942649   1.490057549     1.144130513   0.000079394073072	0.000036286646250	  0.000075643699507	0.000036594703590   
74372				72139					  0.002238239291713   0.066666666666666   0.002238217114261   0.066664647284480    0.000023104589206e-3   +0.000002148944363    0.002238240218851      0.066666796228843    	   0.000022177451639e-3       +0.000002019382186      1.041805414912179        1.064159314692648        0.999990091563614   0.999969709267207       1.000000414226294   1.000001943432658   1.423827842     1.333085768   0.000010322662680	0.000032234165445	  0.000009908436386	0.000030290732790   
549626			494337				  0.002238239291713   0.066666666666666   0.002238235824024   0.066666489762646    0.000003544778846e-3   +0.000000181869698    0.002238239368803      0.066666671632345    	   0.000003467688588e-3       +0.000000176904020      1.022231021020421        1.028069902779777        0.999998450706946   0.999997346439706       1.000000034442367   1.000000074485180   1.361288136     1.019390483   0.000001583735421	0.000002728045470	  0.000001549293054	0.000002653560300   
                                              

==> Datos/Q8_h.dat <==
NDOF2     	NDOF3	  			NormEx2	   					NormEx3        		  Norm2		   				  Norm3                Err2						        Err3                        MOI2						      MOI3							     ErrEx2						         ErrEx3               	  Efect2						       Efect3                   Efect02  					  Efect03						      Efect22  					  Efect23            Convrate2       Convrate3     RErr2	            RErr3	              RErrEx2	          RErrEx3                                               
1536        1536          0.002238239291713   0.066666666666666   0.002238424280719   0.066620154176673    0.002124453467428e-4   +0.860166680078269e-4       0.002238211835373     0.066706170844681    	 0.001849890062661e-4      +0.465124899933084e-4    1.148421471258860        1.849324085212422        1.000082649342700   0.999302312650100       0.999987733062958   1.000592562670218   {}              {}           0.000094916279742	0.001290250020117	  0.000082649342700	0.000697687349900               
2187			  2577	 	  	  0.002238239291713   0.066666666666666   0.002238239510005   0.066678941637085    0.000106225281812e-4   -0.081855171553430e-4       0.002238250132533     0.066670756119930    	 0.000002182921656e-4      -0.122749704189878e-4    -48.6619762662958        0.666846181778250        1.000000097528520   1.000184124556285       1.000004843459047   1.000061341798955   2.393166179     1.402082645  0.000004745930527	0.000122782757330	  0.000000097528520	0.000184124556285    
5610			  6387	  			0.002238239291713   0.066666666666666   0.002238239025512   0.066666087133191    0.000004347677151e-4   +0.009056888025421e-4       0.002238239460280     0.066666992821994    	 0.000002662011896e-4      +0.005795334747510e-4    1.633229798068957        1.562789453933049        0.999999881066698   0.999991306997879       1.000000075312111   1.000004892329917   2.919749472     1.36583277   0.000000194245413	0.000013585332038	  0.000000118933302	0.000008693002121       
17970			  17834				  0.002238239291713   0.066666666666666   0.002238239240073   0.066666616430079    0.000000547239760e-4   +0.000523337458451e-4       0.002238239294797     0.066666668763825    	 0.000000516401678e-4      +0.000502365871818e-4    1.059717238312879        1.041745643581596        0.999999976928219   0.999999246451192       1.000000001377783   1.000000031457380   2.362757949     1.546385178  0.000000024449565	0.000000785006188	  0.000000023071781	0.000000753548808       
59724			  53503 				0.002238239291713   0.066666666666666   0.002238239286793   0.066666667583378    0.000000035570389e-4   -0.000022121426259e-4       0.002238239290350     0.066666665371235    	 0.000000049198202e-4      +0.000009167117343e-4    0.723001817431871        2.413127860298850        0.999999997801924   1.000000013750676       0.999999999391137   0.999999980568537   2.235699832     1.278860959  0.000000001589213	0.000000033182139	  0.000000002198076	0.000000013750676     
210489      173850        0.002238239291713   0.066666666666666   0.002238239291362   0.066666667169401    0.000000003334471e-4   -0.000005024146089e-4       0.002238239291695     0.066666666666987      0.000000003509662e-4      -0.000005027354227e-4    0.950083280479179        0.999361863497334        0.999999999843195   1.000000007541031       0.999999999992173   1.000000000004812   2.189944877     1.591994827  0.000000000148977	0.000000007536219	  0.000000000156805	0.000000007541031
